Mapping the Galactic Magnetic Field Orientation and Strength in Three Dimensions

The mapping of the Galactic Magnetic Field (GMF) in three dimensions is essential to comprehend various astrophysical processes that occur within the Milky Way. This study endeavors to map the GMF by utilizing the latest MM2 technique, the Velocity Gradient Technique (VGT), the Column Density Variance Approach, and the GALFA-H I survey of Neutral Hydrogen (H I) emission. The MM2 and VGT methods rely on an advanced understanding of magnetohydrodynamics turbulence to determine the magnetic field strength and orientation respectively. The H I emission data, combined with the Galactic rotational curve, gives us the distribution of H I gas throughout the Milky Way. By combining these two techniques, we map the GMF orientation and strength, as well as the Alfv\'en Mach number $M_{\rm A}$ in 3D for a low galactic latitude ($b<30^{\rm o}$) region close to the Perseus Arm. The analysis of column density variance gives the sonic Mach number $M_{\rm s}$ distribution, The results of this study reveal the sub-Alfv\'enic and subsonic (or trans-sonic) nature of the H I gas. The variation of mean $M_{\rm A}$ along the line-of-sight approximately ranges from 0.6 to 0.9, while that of mean $M_{\rm s}$ is from 0.2 to 1.5. The mean magnetic field strength varies from ~0.5 $\mu$G to ~2.5 $\mu$G exhibiting a decreasing trend towards the Galaxy's outskirt. This work provides a new avenue for mapping the GMF, especially the magnetic field strength, in 3D. We discuss potential synergetic applications with other approaches.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
